LowResource at BLP-2023 Task 2: Leveraging BanglaBert for Low Resource Sentiment Analysis of Bangla Language

This paper describes the system of the LowResource Team for Task 2 of BLP-2023, which involves conducting sentiment analysis on a dataset composed of public posts and comments from diverse social media platforms. Our primary aim is to utilize BanglaBert, a BERT model pre-trained on a large Bangla corpus, using various strategies including fine-tuning, dropping random tokens, and using several external datasets. Our final model is an ensemble of the three best BanglaBert variations. Our system has achieved overall 3rd in the Test Set among 30 participating teams with a score of 0.718. Additionally, we discuss the promising systems that didn't perform well namely task-adaptive pertaining and paraphrasing using BanglaT5. Training codes and external datasets which are used for our system are publicly available at https://github.com/Aunabil4602/bnlp-workshop-task2-2023

==> discussion.txt <==
Focus:

* African NLP, SemEval -- approach
    - pretrain LLM (BanglaBERT)
    - Task adaptive pretraining
    - Domain adaptive pretraining


* 2-step fine-tuning
    1. External data fine-tune:
        > BanglaBERT base 
        > Random token drop: 20%
        > External data: 7 different links
        > T5 paraphrasing didn't work
    2. Training data fine-tuning

work

* Seed dependency
    - 1234

* BanglaBERT large performs workse than base

* BanglaBERT overfits on 3rd epoch




Finding 1: The previous year did not reproduce
1. What you were supposed to do: high level
2. What did you do

* Top model in a similar task in [semeval Africa], Task adaptive and domain adaptive pre-training, did not show good results for [semeval Bengali].

Finding 2: External data sources for the particular task helped improve
1. List of sources from the literature
2. Improved the results

* We provide a list of 9 different open-source sentiment analysis datasets that helped in improving our performance

Finding 3: Random token drop improved
1. With and without random token drop

* Inspired by word dropout [cite], we propose token dropout regularization method that helped improve our performance significantly.

Finding 4: Synthetic data generation did not
** Search word drop in the literature
* We also explored creating synthetic data by paraphrasing the training data using fine-tuned BanglaT5 [cite], which did not contribute to improving the results


--
Finding 5: BanglaBERT base performs better than BanglaBERT large
1. 


